Fractal and Multifractal Analysis of the Rise of Oxygen in Earth's Early Atmosphere

The rise of oxygen in Earth's atmosphere that occurred 2.4 to 2.2 billion years ago is known as the Earth's Great Oxidation, and its impact on the development of life on Earth has been profound. Thereafter, the increase in Earth's oxygen level persisted, though at a more gradual pace. The proposed underlying mathematical models for these processes are based on physical parameters whose values are currently not well-established owing to uncertainties in geological and biological data. In this paper, a previously developed model of Earth's atmosphere is modified by adding different strengths of noise to account for the parameters' uncertainties. The effects of the noise on the time variations of oxygen, carbon and methane for the early Earth are investigated by using fractal and multifractal analysis. We show that the time variations following the Great Oxidation cannot properly be described by a single fractal dimension because they exhibit multifractal characteristics. The obtained results demonstrate that the time series as obtained exhibit multifractality caused by long-range time correlations.

==> NewAASTeX.txt <==
From: The University of Chicago Press [apj-help@mss.uchicago.edu]
Sent: Wednesday, February 04, 2004 3:00 PM
To: cuntz@uta.edu
Subject: Update: AAS Journals Submission Guidelines


AASTEX v5.2 NOW AVAILABLE

The American Astronomical Society and the University of Chicago
Press are pleased to introduce AASTeX v5.2. Authors are strongly
encouraged to use this new version of AASTeX for all subsequent
manuscript preparation for the ApJ, the ApJ Letters, the ApJ
Supplements, and the AJ. This is the first major upgrade of AASTeX
in four years and includes many significant improvements over the
previous versions. These include:

  - The option to print long abstracts on a second page in the
    two-column preprint style.

  - Improved table management for both manuscript-embedded and
    stand-alone tables.

  - Improved graphics sizing, including reintroduction of the
    \plotfiddle macro.

  - New markup for object and data set linking and facilities
    identification, features which will be introduced into the
    electronic ApJ and AJ in the near future.

Copies of AASTeX v5.2 and new supporting documentation are now
available at the University of Chicago's AASTeX web site:

   http://www.journals.uchicago.edu/AAS/AASTeX/


APJ LETTERS NEWS

Effective 1 February 2004 the Astrophysical Journal Letters
editorial office will begin accepting Microsoft Word and Rich Text
Format (RTF) file types for manuscript submission.

Please see

   http://www.journals.uchicago.edu/ApJ/instruct.word.html

for guidelines on manuscript preparation. AASTeX is strongly
preferred for manuscripts containing complex math or extended
characters. Authors should be aware that due to technical aspects
of processing Word and RTF files, there may be slight delays in
the manuscript processing.

We apologize if you receive more than one copy of this e-mail.
The content is so important to contributors to our journals that
we have used more than one mailing list and there may be significant
overlap.

